Contextualization for the Organization of Text Documents Streams

There has been a significant effort by the research community to address the problem of providing methods to organize documentation with the help of information Retrieval methods. In this report paper, we present several experiments with some stream analysis methods to explore streams of text documents. We use only dynamic algorithms to explore, analyze, and organize the flux of text documents. This document shows a case study with developed architectures of a Text Document Stream Organization, using incremental algorithms like Incremental TextRank, and IS-TFIDF. Both these algorithms are based on the assumption that the mapping of text documents and their document-term matrix in lower-dimensional evolving networks provides faster processing when compared to batch algorithms. With this architecture, and by using FastText Embedding to retrieve similarity between documents, we compare methods with large text datasets and ground truth evaluation of clustering capacities. The datasets used were Reuters and COVID-19 emotions. The results provide a new view for the contextualization of similarity when approaching flux of documents organization tasks, based on the similarity between documents in the flux, and by using mentioned algorithms.

==> results_Inesc_cum_time.txt <==
step;batch;IS-TFIDF & ICS
1;0.261;0.524
2;0.338;1.480
3;0.451;2.362
4;0.738;3.306
5;1.007;4.375
6;1.396;5.560
7;1.938;6.856
8;2.672;8.250
9;3.652;9.816
10;4.907;11.398
11;6.484;13.180
12;8.362;15.108
13;10.561;17.221
14;13.235;19.548
15;16.548;21.905
16;20.489;24.483
17;24.895;27.160
18;30.027;29.970
19;35.950;33.059
20;42.915;36.214
21;50.855;39.646
22;59.719;43.362



















==> results_Inesc_edges.txt <==
step;nedges
1;605
2;1237
3;1899
4;2577
5;3278
6;4004
7;4755
8;5540
9;6357
10;7207
11;8081
12;8988
13;9923
14;10895
15;11890
16;12910
17;13949
18;15002
19;16085
20;17194
21;18333
22;19500


==> results_Inesc_elapsed_time.txt <==
step;batch;IS-TFIDF & ICS
1;0.261;0.524
2;0.077;0.956
3;0.113;0.882
4;0.287;0.944
5;0.269;1.069
6;0.389;1.185
7;0.542;1.296
8;0.734;1.394
9;0.98;1.566
10;1.255;1.582
11;1.577;1.782
12;1.878;1.928
13;2.199;2.113
14;2.674;2.327
15;3.313;2.357
16;3.941;2.578
17;4.406;2.677
18;5.132;2.810
19;5.923;3.089
20;6.965;3.155
21;7.94;3.432
22;8.864;3.716
























==> results_Inesc_nodes.txt <==
step;nnodes
1;468
2;485
3;505
4;515
5;532
6;543
7;564
8;590
9;607
10;619
11;638
12;662
13;678
14;698
15;713
16;728
17;743
18;752
19;775
20;795
21;815
22;835


==> results_Inesc_speedup.txt <==
step;speedup
1;0.4980916
2;0.2283784
3;0.1909399
4;0.2232305
5;0.2301714
6;0.2510791
7;0.2826721
8;0.3238788
9;0.3720456
10;0.4305141
11;0.4919575
12;0.5534816
13;0.6132629
14;0.6770514
15;0.7554440
16;0.8368664
17;0.9166053
18;1.0019019
19;1.0874497
20;1.1850389
21;1.2827271
22;1.3772197



          























==> results_Reuters_cum_time.txt <==
step;batch;IS-TFIDF & ICS
1;15.079;24.225
2;30.366;38.578
3;45.731;47.581
4;61.163;52.667
5;76.584;57.707
6;92.107;65.060









     

==> results_Reuters_edges.txt <==
step;nedges
1;12129
2;14448
3;16596
4;17707
5;18150
6;18530


==> results_Reuters_elapsed_time.txt <==
step;batch;IS-TFIDF & ICS
1;15.079;24.225
2;15.287;14.353
3;15.365;9.003
4;15.432;5.086
5;15.421;5.040
6;15.523;7.353










==> results_Reuters_nodes.txt <==
step;nnodes
1;12130
2;12699
3;13223
4;13479
5;13579
6;13652


==> results_Reuters_speedup.txt <==
step;speedup
1;0.6224561
2;0.7871326
3;0.9611189
4;1.1613154
5;1.3271180
6;1.4157239








